A Survey on Computing Schematic Network Maps: The Challenge to Interactivity

Schematic maps are in daily use to show the connectivity of subway systems and to facilitate travellers to plan their journeys effectively. This study surveys up-to-date algorithmic approaches in order to give an overview of the state of the art in schematic network mapping. The study investigates the hypothesis that the choice of algorithmic approach is often guided by the requirements of the mapping application. For example, an algorithm that computes globally optimal solutions for schematic maps is capable of producing results for printing, while it is not suitable for computing instant layouts due to its long running time. Our analysis and discussion, therefore, focus on the computational complexity of the problem formulation and the running times of the schematic map algorithms, including algorithmic network layout techniques and station labeling techniques. The correlation between problem complexity and running time is then visually depicted using scatter plot diagrams. Moreover, since metro maps are common metaphors for data visualization, we also investigate online tools and application domains using metro map representations for analytics purposes, and finally summarize the potential future opportunities for schematic maps.

==> meetingnote.txt <==
12/02/2019 Meeting Note:

- the point system for 
- set the deadline to 23rd February
- no Skype meeting until the deadline, and the discussion will be done through email or requested Skype
- diagram x-axis (local -> global) and y-axis (static -> interactive)

General ideas and structures:
• Assumption:  Static  approach −> Interactive  approach and Local Optimization −> Global optimization should be somehow linearly correlated
• Collect  papers  about  layout  algorithm,  station  labeling algorithm,  and  applications  and  categorize  them  along these two dimensions.
• Use a scatter-plot chart to show this linearity

For  each  subsection,  please  follow  the  following  order  for description.
• A short background about this subsection.
• Static approach/Global optimization
• Interactive approach/Local Optimization (Interface, Customization, Focus+Context)
• A short summary and potential research direction (usually include what factors (complexity) would affect )

30/01/2019 Meeting Note:

- order of criteria for classification
- 1.2 page per assignment

Global [small number] <-> Local [large number]

[1] Network:Preserve the network topology
[2] Network:Compact map design
[3] Network:Minimize geometric distortion (involve edge lengths, position and so on)
[4] Network:Minimize edge crossing (pair-wise)
[5] Network:Keep unrelated features apart (pair-wise)
[6] Network:Straight metro lines (involve multiple edges)
[7] Network:Constrain edge orientations (involve multiple edges)
[8] Network:Use uniform edge lengths (involve multiple edges)
[9] Network:Metro lines pass straight through interchanges (involve multiple edges)
[10] Network:Maximize angular resolution (involve multiple edges)
[11] Labeling:Constrain leader line orientations (more tree like structure associated with a station)


17/01/2019 Meeting Note:

Task
- until next meeting, need to have literature list collected 

Agenda
- paper title and author order
  the definition of interactivity
- deadline and page limit (1-1.5 pages)
  mid February, 6 pages + including references
- is overleaf working good?
- assumption and idea of the paper
- check the task assigned to members. Are they clear? any progress?
- upcoming meeting (in 2 or 3 weeks?)
  08:30 30th January 2019

